Agar: What-If Analysis for Microservice Applications

Microservice operators must reason about how applications would behave under changes that have not yet occurred: different workloads, resource allocations, or SLO targets. Evaluating every alternative experimentally is expensive, but predicting such counterfactuals is difficult because microservices contain many interacting components. End-to-end models must learn behavior over a combinatorial space of conditions, but composing per-component predictors causes prediction errors to accumulate. We address this challenge by changing what each component model must predict. Rather than predicting exact values, we learn simple, interpretable bounds that contain every observed behavior while remaining tight enough to support useful end-to-end conclusions. We build AGAR, a counterfactual performance analysis tool that composes these models to answer end-to-end SLO-feasibility questions. This allows us to formulate autoscaling as a counterfactual query: what is the smallest resource allocation under which an SLO is met? Our evaluation demonstrates that across three microservice applications, AGAR's bounds are actionable: its derived autoscaler reduces CPU allocation by up to 36.8% over state-of-the-art horizontal autoscalers while satisfying application SLOs. Further, AGAR is able to predict operational cost given workload traces, provide guidance on which service's startup time to optimize and localize performance bugs within each application.

==> data/SN-workload-change.csv <==
environment,csv_time,minutes,E1_rps,E2_rps,E3_rps,total_rps,p95_ms
shared,51m37s,51.61666666666667,57.0,47.2,368.5,472.7,46.00000
shared,51m52s,51.86666666666667,58.5,44.4,393.1,496.0,46.00000
shared,52m8s,52.13333333333333,64.8,50.2,398.9,513.9,46.00000
shared,52m23s,52.38333333333333,80.1,87.7,403.2,571.0,45.00000
shared,52m39s,52.65,107.8,119.0,388.8,615.6,45.00000
shared,52m54s,52.9,137.9,182.7,389.2,709.8,46.00000
shared,53m10s,53.166666666666664,135.3,227.3,320.4,683.0,67.00000
shared,53m25s,53.416666666666664,96.3,255.0,213.6,564.9,180.00000
shared,53m40s,53.666666666666664,70.1,248.5,165.0,483.6,430.00000
shared,53m56s,53.93333333333333,53.1,250.7,153.7,457.5,840.00000
shared,54m11s,54.18333333333333,42.6,242.2,148.4,433.20000000000005,1500.00000
shared,54m27s,54.45,46.4,259.4,170.5,476.29999999999995,1900.000000
shared,54m42s,54.7,48.3,246.2,190.4,484.9,2100.000000
shared,54m58s,54.96666666666667,55.9,218.6,263.7,538.2,2100.000000
shared,55m13s,55.21666666666667,66.1,90.5,408.9,565.5,2100.000000
shared,55m28s,55.46666666666667,59.5,61.0,406.8,527.3,2100.000000


==> data/autoscaler-numbers.csv <==
env,app,autoscaler,endpoint,median_p95_ms,replicas
dedicated,OB,HPA,E1,73.0,24
dedicated,OB,HPA,E2,66.0,24
dedicated,OB,HPA,E3,21.0,24
dedicated,OB,HPA,E4,68.0,24
dedicated,OB,HPA,E5,67.0,24
dedicated,OB,HPA,E6,61.0,24
dedicated,OB,Erlang,E1,29.0,11
dedicated,OB,Erlang,E2,33.0,11
dedicated,OB,Erlang,E3,14.0,11
dedicated,OB,Erlang,E4,36.0,11
dedicated,OB,Erlang,E5,37.0,11
dedicated,OB,Erlang,E6,27.0,11
dedicated,OB,WhatIf,E1,78.0,24
dedicated,OB,WhatIf,E2,100.0,24
dedicated,OB,WhatIf,E3,58.0,24
dedicated,OB,WhatIf,E4,110.0,24
dedicated,OB,WhatIf,E5,110.0,24
dedicated,OB,WhatIf,E6,70.0,24
dedicated,SN,HPA,E1,20.0,35
dedicated,SN,HPA,E2,150.0,35
dedicated,SN,HPA,E3,23.0,35
dedicated,SN,Erlang,E1,23.0,31
dedicated,SN,Erlang,E2,1100.0,31
dedicated,SN,Erlang,E3,25.0,31
dedicated,SN,WhatIf,E1,18.0,23
dedicated,SN,WhatIf,E2,49.0,23
dedicated,SN,WhatIf,E3,21.0,23
dedicated,TS,HPA,E1,13.0,10
dedicated,TS,HPA,E2,5.0,10
dedicated,TS,HPA,E3,8.0,10
dedicated,TS,HPA,E4,21.0,10
dedicated,TS,HPA,E5,6.0,10
dedicated,TS,HPA,E6,7.0,10
dedicated,TS,Erlang,E1,60000.0,18
dedicated,TS,Erlang,E2,120.0,18
dedicated,TS,Erlang,E3,75.0,18
dedicated,TS,Erlang,E4,60000.0,18
dedicated,TS,Erlang,E5,54.0,18
dedicated,TS,Erlang,E6,13.0,18
dedicated,TS,WhatIf,E1,38.0,15
dedicated,TS,WhatIf,E2,16.0,15
dedicated,TS,WhatIf,E3,23.0,15
dedicated,TS,WhatIf,E4,64.0,15
dedicated,TS,WhatIf,E5,19.0,15
dedicated,TS,WhatIf,E6,15.0,15
shared,OB,HPA,E1,240.0,25
shared,OB,HPA,E2,480.0,25
shared,OB,HPA,E3,300.0,25
shared,OB,HPA,E4,430.0,25
shared,OB,HPA,E5,480.0,25
shared,OB,HPA,E6,320.0,25
shared,OB,Erlang,E1,80.0,24
shared,OB,Erlang,E2,290.0,24
shared,OB,Erlang,E3,92.0,24
shared,OB,Erlang,E4,200.0,24
shared,OB,Erlang,E5,1100.0,24
shared,OB,Erlang,E6,110.0,24
shared,OB,WhatIf,E1,78.0,24
shared,OB,WhatIf,E2,100.0,24
shared,OB,WhatIf,E3,58.0,24
shared,OB,WhatIf,E4,110.0,24
shared,OB,WhatIf,E5,110.0,24
shared,OB,WhatIf,E6,70.0,24
shared,SN,HPA,E1,24.0,38
shared,SN,HPA,E2,330.0,38
shared,SN,HPA,E3,54.0,38
shared,SN,Erlang,E1,26.0,38
shared,SN,Erlang,E2,1200.0,38
shared,SN,Erlang,E3,33.0,38
shared,SN,WhatIf,E1,30.0,24
shared,SN,WhatIf,E2,90.5,24
shared,SN,WhatIf,E3,260.0,24
shared,TS,HPA,E1,37.0,12
shared,TS,HPA,E2,16.0,12
shared,TS,HPA,E3,22.0,12
shared,TS,HPA,E4,59.0,12
shared,TS,HPA,E5,18.0,12
shared,TS,HPA,E6,14.0,12
shared,TS,Erlang,E1,94.0,17
shared,TS,Erlang,E2,40.0,17
shared,TS,Erlang,E3,49.0,17
shared,TS,Erlang,E4,160.0,17
shared,TS,Erlang,E5,42.0,17
shared,TS,Erlang,E6,27.0,17
shared,TS,WhatIf,E1,38.0,15
shared,TS,WhatIf,E2,16.0,15
shared,TS,WhatIf,E3,23.0,15
shared,TS,WhatIf,E4,64.0,15
shared,TS,WhatIf,E5,19.0,15
shared,TS,WhatIf,E6,15.0,15
cloudlab,OB,Erlang-Fixed,E1,230.0,25
cloudlab,OB,Erlang-Fixed,E2,300.0,25
cloudlab,OB,Erlang-Fixed,E3,110.0,25
cloudlab,OB,Erlang-Fixed,E4,290.0,25
cloudlab,OB,Erlang-Fixed,E5,240.0,25
cloudlab,OB,Erlang-Fixed,E6,270.0,25
cloudlab,OB,Erlang-Unfixed,E1,430.0,12
cloudlab,OB,Erlang-Unfixed,E2,360.0,12
cloudlab,OB,Erlang-Unfixed,E3,94.0,12
cloudlab,OB,Erlang-Unfixed,E4,360.0,12
cloudlab,OB,Erlang-Unfixed,E5,260.0,12
cloudlab,OB,Erlang-Unfixed,E6,350.0,12
cloudlab,OB,HPA-Fixed,E1,160.0,30
cloudlab,OB,HPA-Fixed,E2,160.0,30
cloudlab,OB,HPA-Fixed,E3,85.0,30
cloudlab,OB,HPA-Fixed,E4,160.0,30
cloudlab,OB,HPA-Fixed,E5,190.0,30
cloudlab,OB,HPA-Fixed,E6,130.0,30
cloudlab,OB,HPA-Unfixed,E1,370.0,27
cloudlab,OB,HPA-Unfixed,E2,330.0,27
cloudlab,OB,HPA-Unfixed,E3,79.0,27
cloudlab,OB,HPA-Unfixed,E4,320.0,27
cloudlab,OB,HPA-Unfixed,E5,260.0,27
cloudlab,OB,HPA-Unfixed,E6,330.0,27
cloudlab,OB,WhatIf,E1,97.0,29
cloudlab,OB,WhatIf,E2,180.0,29
cloudlab,OB,WhatIf,E3,110.0,29
cloudlab,OB,WhatIf,E4,180.0,29
cloudlab,OB,WhatIf,E5,160.0,29
cloudlab,OB,WhatIf,E6,140.0,29
cloudlab,SN,Erlang-Fixed,E1,34.0,27
cloudlab,SN,Erlang-Fixed,E2,61.5,27
cloudlab,SN,Erlang-Fixed,E3,35.0,27
cloudlab,SN,Erlang-Unfixed,E1,28.0,32
cloudlab,SN,Erlang-Unfixed,E2,51.0,32
cloudlab,SN,Erlang-Unfixed,E3,34.0,32
cloudlab,SN,HPA-Fixed,E1,54.0,38
cloudlab,SN,HPA-Fixed,E2,170.0,38
cloudlab,SN,HPA-Fixed,E3,51.0,38
cloudlab,SN,HPA-Unfixed,E1,52.0,38
cloudlab,SN,HPA-Unfixed,E2,165.0,38
cloudlab,SN,HPA-Unfixed,E3,51.0,38
cloudlab,SN,WhatIf,E1,47.0,31
cloudlab,SN,WhatIf,E2,160.0,31
cloudlab,SN,WhatIf,E3,45.0,31
cloudlab,TS,Erlang-Fixed,E1,27.0,25
cloudlab,TS,Erlang-Fixed,E2,13.0,25
cloudlab,TS,Erlang-Fixed,E3,17.0,25
cloudlab,TS,Erlang-Fixed,E4,39.0,25
cloudlab,TS,Erlang-Fixed,E5,20.0,25
cloudlab,TS,Erlang-Fixed,E6,21.0,25
cloudlab,TS,Erlang-Unfixed,E1,290.0,13
cloudlab,TS,Erlang-Unfixed,E2,170.0,13
cloudlab,TS,Erlang-Unfixed,E3,190.0,13
cloudlab,TS,Erlang-Unfixed,E4,520.0,13
cloudlab,TS,Erlang-Unfixed,E5,230.0,13
cloudlab,TS,Erlang-Unfixed,E6,270.0,13
cloudlab,TS,HPA-Fixed,E1,32.0,14
cloudlab,TS,HPA-Fixed,E2,13.0,14
cloudlab,TS,HPA-Fixed,E3,16.0,14
cloudlab,TS,HPA-Fixed,E4,42.0,14
cloudlab,TS,HPA-Fixed,E5,18.0,14
cloudlab,TS,HPA-Fixed,E6,19.0,14
cloudlab,TS,HPA-Unfixed,E1,24.0,10
cloudlab,TS,HPA-Unfixed,E2,9.0,10
cloudlab,TS,HPA-Unfixed,E3,12.0,10
cloudlab,TS,HPA-Unfixed,E4,37.0,10
cloudlab,TS,HPA-Unfixed,E5,11.0,10
cloudlab,TS,HPA-Unfixed,E6,10.0,10
cloudlab,TS,WhatIf,E1,27.0,15
cloudlab,TS,WhatIf,E2,9.0,15
cloudlab,TS,WhatIf,E3,13.0,15
cloudlab,TS,WhatIf,E4,40.0,15
cloudlab,TS,WhatIf,E5,11.0,15
cloudlab,TS,WhatIf,E6,11.0,15


==> data/backpressure_hpa.csv <==
cpu_fast-service,cpu_fast-service_scaling_threshold,memory_fast-service,memory_fast-service_scaling_threshold,replicas_fast-service,cpu_slow-service,cpu_slow-service_scaling_threshold,memory_slow-service,memory_slow-service_scaling_threshold,replicas_slow-service,time,process_rps,process_p50,process_p95,process_p99
70.0,-1.0,37.0,-1.0,1,5.0,-1.0,50.0,-1.0,1,15,17.4,1423.8,3693.7,11739.3
200.0,-1.0,38.0,-1.0,1,61.0,-1.0,53.0,-1.0,1,30,20.27,1850.1,5952.2,15018.2
200.0,50.0,38.0,-1.0,1,72.0,50.0,53.0,-1.0,1,45,21.07,1563.5,5954.9,10961.8
136.0,50.0,35.0,-1.0,4,44.0,50.0,52.0,-1.0,2,60,20.13,220.9,4295.8,7370.3
152.0,50.0,35.0,-1.0,4,47.0,50.0,52.0,-1.0,2,75,19.73,217.5,3728.5,5751.4
138.0,50.0,35.0,-1.0,4,38.0,50.0,52.0,-1.0,2,90,20.2,198.9,3255.0,4636.9
103.0,50.0,34.0,-1.0,8,39.0,50.0,52.0,-1.0,2,105,19.93,212.9,3346.3,4435.5
82.0,50.0,34.0,-1.0,12,40.0,50.0,52.0,-1.0,2,120,20.47,226.3,4303.9,5443.0
61.0,50.0,34.0,-1.0,12,37.0,50.0,53.0,-1.0,2,135,19.67,220.7,4650.4,7643.2
76.0,50.0,34.0,-1.0,12,37.0,50.0,53.0,-1.0,2,150,20.2,217.5,4400.2,7314.1
69.0,50.0,34.0,-1.0,15,38.0,50.0,52.0,-1.0,2,165,20.07,214.5,2554.3,4427.5
54.0,50.0,33.0,-1.0,18,40.0,50.0,52.0,-1.0,2,180,20.0,222.8,4343.7,5594.5
45.0,50.0,34.0,-1.0,18,37.0,50.0,52.0,-1.0,2,195,20.13,212.7,3315.8,4379.6
42.0,50.0,34.0,-1.0,18,35.0,50.0,52.0,-1.0,2,210,20.07,219.2,3324.3,4369.7
41.0,50.0,34.0,-1.0,18,40.0,50.0,52.0,-1.0,2,225,20.13,207.8,4220.8,7478.0
47.0,50.0,34.0,-1.0,18,38.0,50.0,52.0,-1.0,2,240,19.6,212.2,3331.7,5350.5
47.0,50.0,34.0,-1.0,18,36.0,50.0,52.0,-1.0,2,255,20.07,243.3,4380.4,5423.5
47.0,50.0,34.0,-1.0,18,37.0,50.0,52.0,-1.0,2,270,20.33,222.7,3560.2,5638.0
49.0,50.0,34.0,-1.0,18,41.0,50.0,53.0,-1.0,2,285,20.07,211.9,2561.8,4261.0
37.0,50.0,34.0,-1.0,18,39.0,50.0,53.0,-1.0,2,300,19.6,212.4,3346.4,5331.3
41.0,50.0,34.0,-1.0,18,38.0,50.0,52.0,-1.0,2,315,19.87,233.5,4504.6,7331.3
47.0,50.0,34.0,-1.0,18,42.0,50.0,54.0,-1.0,2,330,20.13,238.2,3781.2,6020.6
52.0,50.0,34.0,-1.0,18,42.0,50.0,54.0,-1.0,2,345,20.53,217.7,3474.3,4392.1
42.0,50.0,34.0,-1.0,18,41.0,50.0,52.0,-1.0,2,360,19.4,211.8,3300.9,4363.8
48.0,50.0,34.0,-1.0,18,38.0,50.0,52.0,-1.0,2,375,20.33,254.6,4484.3,7471.8
53.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,390,20.07,202.9,3429.4,5433.2
46.0,50.0,34.0,-1.0,18,37.0,50.0,52.0,-1.0,2,405,20.87,218.7,3444.1,5389.9
43.0,50.0,34.0,-1.0,18,36.0,50.0,53.0,-1.0,2,420,19.47,211.4,4361.0,7447.8
50.0,50.0,34.0,-1.0,18,40.0,50.0,52.0,-1.0,2,435,20.07,228.5,3466.2,7300.4
52.0,50.0,34.0,-1.0,18,41.0,50.0,53.0,-1.0,2,450,20.6,205.8,3715.7,4801.7
42.0,50.0,34.0,-1.0,18,39.0,50.0,52.0,-1.0,2,465,19.47,208.3,3469.2,5346.2
43.0,50.0,34.0,-1.0,18,37.0,50.0,53.0,-1.0,2,480,20.0,212.2,4214.6,5393.2
47.0,50.0,34.0,-1.0,18,38.0,50.0,54.0,-1.0,2,495,20.2,228.6,3443.2,5448.0
46.0,50.0,34.0,-1.0,18,37.0,50.0,53.0,-1.0,2,510,20.0,248.6,4180.2,7382.7
47.0,50.0,34.0,-1.0,18,39.0,50.0,54.0,-1.0,2,525,19.33,206.0,3572.0,5435.5
45.0,50.0,34.0,-1.0,18,38.0,50.0,52.0,-1.0,2,540,20.8,211.7,4272.8,4705.8
43.0,50.0,34.0,-1.0,18,38.0,50.0,53.0,-1.0,2,555,19.73,217.9,4329.9,5291.9
46.0,50.0,34.0,-1.0,18,39.0,50.0,53.0,-1.0,2,570,19.8,202.1,3412.4,4437.1
36.0,50.0,34.0,-1.0,18,38.0,50.0,53.0,-1.0,2,585,20.27,221.9,2529.2,4316.7
36.0,50.0,34.0,-1.0,18,40.0,50.0,54.0,-1.0,2,600,19.87,220.4,3418.6,3766.0
48.0,50.0,34.0,-1.0,18,39.0,50.0,53.0,-1.0,2,615,20.4,249.8,4453.8,11302.6
44.0,50.0,34.0,-1.0,18,38.0,50.0,53.0,-1.0,2,630,19.73,203.8,3315.9,4458.1
47.0,50.0,34.0,-1.0,18,38.0,50.0,53.0,-1.0,2,645,20.27,235.8,5389.9,7616.4
45.0,50.0,34.0,-1.0,18,41.0,50.0,53.0,-1.0,2,660,19.93,228.7,3352.8,5401.3
41.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,675,20.07,232.3,3438.5,4444.9
48.0,50.0,34.0,-1.0,18,41.0,50.0,53.0,-1.0,2,690,19.33,237.4,4329.1,4502.5
44.0,50.0,34.0,-1.0,18,39.0,50.0,53.0,-1.0,2,705,20.47,231.6,3577.6,5362.1
44.0,50.0,34.0,-1.0,18,36.0,50.0,54.0,-1.0,2,720,19.47,219.6,3589.7,5306.8
47.0,50.0,34.0,-1.0,18,41.0,50.0,53.0,-1.0,2,735,20.47,234.3,4392.2,5629.0
51.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,750,19.87,219.0,4502.2,7291.5
42.0,50.0,34.0,-1.0,18,40.0,50.0,54.0,-1.0,2,765,20.07,217.1,3313.4,5322.3
43.0,50.0,34.0,-1.0,18,38.0,50.0,54.0,-1.0,2,780,20.2,220.5,3523.7,4788.9
41.0,50.0,34.0,-1.0,18,36.0,50.0,53.0,-1.0,2,795,20.13,211.8,3418.7,4350.9
51.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,810,19.47,234.7,4256.1,5514.5
45.0,50.0,34.0,-1.0,18,38.0,50.0,53.0,-1.0,2,825,20.4,213.7,3389.2,4436.1
46.0,50.0,34.0,-1.0,18,38.0,50.0,53.0,-1.0,2,840,19.8,241.4,4458.0,5509.0
53.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,855,19.2,239.9,4367.4,5448.6
50.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,870,21.2,223.0,4380.5,5336.4
44.0,50.0,34.0,-1.0,18,37.0,50.0,53.0,-1.0,2,885,19.6,216.8,3427.6,4567.8
46.0,50.0,34.0,-1.0,18,38.0,50.0,54.0,-1.0,2,900,19.87,235.3,4302.8,5384.3
34.0,50.0,34.0,-1.0,18,36.0,50.0,53.0,-1.0,2,915,20.4,194.0,3296.6,4290.6
40.0,50.0,34.0,-1.0,18,40.0,50.0,54.0,-1.0,2,930,20.0,206.3,3325.0,4306.4
44.0,50.0,34.0,-1.0,18,36.0,50.0,54.0,-1.0,2,945,19.87,221.3,3455.8,4448.5
37.0,50.0,34.0,-1.0,18,39.0,50.0,53.0,-1.0,2,960,20.07,244.3,3603.6,5310.0
45.0,50.0,34.0,-1.0,18,40.0,50.0,53.0,-1.0,2,975,20.13,203.0,3302.4,3510.5
38.0,50.0,34.0,-1.0,18,38.0,50.0,55.0,-1.0,2,1020,20.33,230.1,3516.9,4631.2
38.0,50.0,34.0,-1.0,18,40.0,50.0,55.0,-1.0,2,1035,19.8,215.3,3530.8,11536.0
49.0,50.0,34.0,-1.0,18,37.0,50.0,54.0,-1.0,2,1050,20.0,212.2,3490.3,5465.0
52.0,50.0,34.0,-1.0,18,43.0,50.0,55.0,-1.0,2,1065,20.53,220.3,4384.7,7366.1
45.0,50.0,34.0,-1.0,18,40.0,50.0,56.0,-1.0,2,1080,19.87,199.2,4236.2,5490.2
43.0,50.0,34.0,-1.0,18,37.0,50.0,55.0,-1.0,2,1095,20.13,213.9,2506.2,4283.8
37.0,50.0,34.0,-1.0,18,37.0,50.0,55.0,-1.0,2,1110,19.67,198.2,2423.3,3398.7
34.0,50.0,34.0,-1.0,18,36.0,50.0,55.0,-1.0,2,1125,20.13,237.9,4238.1,5334.4
43.0,50.0,34.0,-1.0,18,37.0,50.0,55.0,-1.0,2,1140,20.2,203.7,3515.0,4629.9
51.0,50.0,34.0,-1.0,18,38.0,50.0,55.0,-1.0,2,1155,19.53,211.5,5248.9,7411.8
54.0,50.0,34.0,-1.0,18,39.0,50.0,56.0,-1.0,2,1170,20.4,230.0,3708.9,5745.1
52.0,50.0,34.0,-1.0,18,40.0,50.0,56.0,-1.0,2,1185,19.53,218.1,3512.7,4570.0
42.0,50.0,34.0,-1.0,18,41.0,50.0,56.0,-1.0,2,1200,19.47,227.9,4325.4,5331.3


==> data/backpressure_whatif.csv <==
cpu_fast-service,cpu_fast-service_scaling_threshold,memory_fast-service,memory_fast-service_scaling_threshold,replicas_fast-service,cpu_slow-service,cpu_slow-service_scaling_threshold,memory_slow-service,memory_slow-service_scaling_threshold,replicas_slow-service,time,process_rps,process_p50,process_p95,process_p99
19.0,199.0,36.0,199.0,1,0.0,19.0,20.0,199.0,1,15,16.8,1504.7,5881.2,15016.2
199.0,199.0,38.0,199.0,1,35.0,-1.0,51.0,-1.0,1,30,22.47,373.5,4814.6,7737.0
196.0,199.0,38.0,199.0,1,17.0,19.0,51.0,199.0,8,45,20.0,114.3,223.9,265.6
68.0,199.0,37.0,199.0,1,9.0,19.0,50.0,199.0,8,60,20.07,107.6,247.3,297.9
50.0,199.0,39.0,199.0,1,10.0,19.0,51.0,199.0,8,75,20.47,112.1,283.2,352.0
59.0,199.0,37.0,199.0,1,12.0,-1.0,51.0,-1.0,8,90,19.53,108.8,229.9,305.0
53.0,199.0,37.0,199.0,1,6.0,19.0,49.0,199.0,26,105,21.07,105.1,170.2,202.0
42.0,199.0,37.0,199.0,1,4.0,19.0,49.0,199.0,26,120,20.13,107.7,202.9,233.2
45.0,199.0,37.0,199.0,1,3.0,19.0,50.0,199.0,26,135,20.0,103.6,191.6,202.2
42.0,199.0,37.0,199.0,1,3.0,19.0,50.0,199.0,26,150,20.0,103.2,192.3,207.9
42.0,199.0,37.0,199.0,1,3.0,19.0,51.0,199.0,26,165,20.0,103.6,194.4,206.9
39.0,199.0,37.0,199.0,1,3.0,19.0,51.0,199.0,26,180,20.0,102.5,197.4,226.3
41.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,195,20.0,104.4,200.3,209.1
42.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,210,19.8,100.7,192.3,208.2
44.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,225,20.2,101.8,194.1,214.2
43.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,240,19.93,100.4,193.4,219.8
42.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,255,20.07,97.3,190.7,219.9
45.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,270,20.0,99.4,201.4,244.7
40.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,285,20.0,97.2,191.9,210.1
43.0,199.0,39.0,199.0,1,3.0,19.0,51.0,199.0,26,300,20.0,97.6,191.6,239.8
42.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,315,20.0,95.1,199.6,230.5
42.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,330,20.0,96.0,189.2,205.1
44.0,199.0,37.0,199.0,1,3.0,19.0,51.0,199.0,26,345,20.0,94.2,186.5,209.9
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,360,20.0,93.7,186.9,203.2
43.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,375,20.0,90.6,187.9,221.2
42.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,390,20.0,93.9,187.8,202.2
42.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,405,20.0,92.4,188.7,211.6
45.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,420,20.0,90.1,184.4,198.4
44.0,199.0,37.0,199.0,1,4.0,19.0,51.0,199.0,26,435,20.0,91.0,188.0,220.8
42.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,450,20.0,92.0,183.5,209.0
44.0,199.0,37.0,199.0,1,3.0,19.0,51.0,199.0,26,465,20.0,91.9,188.2,217.9
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,480,20.0,89.3,183.7,193.7
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,495,20.0,92.5,189.4,213.5
43.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,510,20.0,90.9,189.4,246.0
43.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,525,20.0,90.8,188.9,195.5
46.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,540,20.0,92.9,205.2,297.1
46.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,555,20.0,94.3,190.2,224.8
45.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,570,20.0,93.0,184.0,195.1
45.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,585,20.0,93.6,189.1,280.6
45.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,600,20.0,90.8,186.0,212.0
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,615,20.0,90.5,180.2,194.3
45.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,630,20.0,90.5,191.2,318.0
47.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,645,20.0,92.2,188.3,240.4
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,660,20.0,91.4,191.2,236.9
42.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,675,20.0,91.0,186.7,229.1
46.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,690,20.0,89.7,184.8,225.5
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,705,20.0,89.1,183.4,209.5
43.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,720,20.0,88.6,183.9,225.6
45.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,735,20.0,92.8,190.7,282.6
46.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,750,20.0,90.4,182.4,194.4
43.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,765,20.0,90.3,186.1,196.2
43.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,780,20.0,95.8,186.1,233.8
45.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,795,20.0,87.4,181.3,228.6
44.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,810,20.0,89.8,186.5,240.4
45.0,199.0,39.0,199.0,1,4.0,19.0,52.0,199.0,26,825,20.0,96.2,189.0,227.4
44.0,199.0,38.0,199.0,1,4.0,19.0,51.0,199.0,26,840,20.0,91.9,183.2,216.3
47.0,199.0,39.0,199.0,1,3.0,19.0,51.0,199.0,26,855,20.0,88.3,189.6,237.1
47.0,199.0,39.0,199.0,1,3.0,19.0,52.0,199.0,26,870,20.0,90.8,184.7,237.8
44.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,885,20.0,89.5,186.5,209.6
47.0,199.0,38.0,199.0,1,3.0,19.0,51.0,199.0,26,900,20.0,90.1,186.9,266.3
45.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,915,20.0,93.2,192.5,236.6
45.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,930,20.0,89.6,187.9,223.8
46.0,199.0,39.0,199.0,1,4.0,19.0,52.0,199.0,26,945,20.0,89.7,187.6,226.6
46.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,960,20.0,90.5,188.6,211.0
44.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,975,20.0,89.0,188.2,208.3
44.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,990,20.0,87.8,187.7,217.7
44.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,1005,20.0,87.2,188.2,267.2
46.0,199.0,39.0,199.0,1,3.0,19.0,52.0,199.0,26,1020,20.0,89.3,187.8,248.8
43.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,1035,20.0,88.6,183.7,211.8
46.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,1065,20.0,92.0,184.4,221.4
45.0,199.0,39.0,199.0,1,3.0,19.0,52.0,199.0,26,1080,20.07,87.7,180.9,201.5
45.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,1095,20.0,89.7,186.1,239.8
43.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,1110,20.0,89.5,195.7,237.5
49.0,199.0,39.0,199.0,1,4.0,19.0,52.0,199.0,26,1125,20.07,88.4,183.9,201.5
45.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,1140,20.93,87.0,182.3,191.1
44.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,1155,20.0,86.9,179.6,226.1
43.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,1170,20.13,89.2,187.4,252.9
47.0,199.0,38.0,199.0,1,3.0,19.0,52.0,199.0,26,1185,20.0,88.5,183.8,229.8
46.0,199.0,38.0,199.0,1,4.0,19.0,52.0,199.0,26,1200,17.47,87.2,194.7,239.7


==> data/interference-model-params.csv <==
app,service,metric,beta_dedicated,beta_shared,epsilon_dedicated,epsilon_shared,threshold_dedicated,threshold_shared
OB,adservice,cpu,5.999377173617793,19.499558524416294,4.000000178001252,16.499999842498898,99.0,99.0
OB,adservice,memory,,,,,,
OB,cartservice,cpu,10.499608306160606,14.499722867040013,4.500000168000789,5.499999762999179,99.0,99.0
OB,cartservice,memory,56.99984579028092,64.49992306573012,8.999999966999846,12.500000110000387,99.0,99.0
OB,checkoutservice,cpu,1.9993349953383173,3.9993629955371466,2.0,4.0,99.0,99.0
OB,checkoutservice,memory,11.499397221802251,13.499411449901336,1.499999913999401,1.4999999579997074,99.0,99.0
OB,currencyservice,cpu,15.999765097179484,19.49982563938625,15.999999597998595,19.49996543987835,99.0,99.0
OB,currencyservice,memory,0.0,,50.0,,99.0,
OB,emailservice,cpu,0.9986419809850178,1.4986559332045701,1.0,1.4999999519993288,99.0,99.0
OB,emailservice,memory,65.99955224972433,65.99955224972433,1.0000000320004485,1.0000000320004485,99.0,99.0
OB,frontend,cpu,52.999911668587224,0.0,27.0000001710008,24.142856918285723,99.0,99.0
OB,frontend,memory,22.49966375842908,24.499669528950424,4.5,3.5000001065004995,99.0,99.0
OB,paymentservice,cpu,0.9993209952347446,1.9993349953383173,1.0,2.0,99.0,99.0
OB,paymentservice,memory,,,,,,
OB,productcatalogservice,cpu,28.999607885258335,49.99982499877499,13.999999887999218,23.999999999999996,99.0,99.0
OB,productcatalogservice,memory,14.49941932791439,14.999425585998633,1.500000083000584,1.9999999179994288,99.0,99.0
OB,recommendationservice,cpu,22.499558839418494,44.49981043167416,13.4999995274967,27.500000135000942,99.0,99.0
OB,recommendationservice,memory,64.49976011132222,65.49977742244018,0.49999998299988113,1.5000000160001121,99.0,99.0
OB,redis-cart,cpu,2.4986700763278713,7.998810068323108,1.5000000950013337,6.000000085001192,99.0,99.0
OB,redis-cart,memory,6.998711981962596,7.998739622405129,0.0,1.0,99.0,99.0
OB,shippingservice,cpu,3.9993489954488273,5.499362995537147,2.0,2.5,99.0,99.0
OB,shippingservice,memory,11.499397221802251,12.499404145852855,1.499999913999401,1.4999999149994083,99.0,99.0
SN,compose-post-service,cpu,48.49993834390727,0.0,8.500000084000126,17.33333339111111,99.0,39.0
SN,compose-post-service,memory,8.99986791179817,8.999925007942107,2.0000000880001343,4.000010836008365,99.0,99.0
SN,home-timeline-redis,cpu,2.4997150941395843,2.9997179991551253,1.4999999999999998,2.0,99.0,99.0
SN,home-timeline-redis,memory,2.999712095124769,2.999712095124769,0.0,0.0,99.0,99.0
SN,home-timeline-service,cpu,9.999872499806198,24.499915155371117,4.000000085000129,17.500000142500216,99.0,99.0
SN,home-timeline-service,memory,4.9998619997941045,6.499865269792515,2.0,2.5000000900001385,99.0,99.0
SN,media-frontend,cpu,0.0,0.0,0.0001484997809628231,0.0001484997809628231,99.0,99.0
SN,media-frontend,memory,20.999882687827785,20.999882687827785,0.0,0.0,99.0,99.0
SN,media-memcached,cpu,0.0,0.0,0.0002969991208826022,0.0002969991208826022,99.0,99.0
SN,media-memcached,memory,0.9997059991174092,0.9997059991174092,0.0,0.0,99.0,99.0
SN,media-service,cpu,3.9998604997901914,7.499870741811283,2.0,5.499999741999623,99.0,99.0
SN,media-service,memory,0.9998529997747957,1.4998544512832779,0.0,0.4999999902999855,99.0,99.0
SN,nginx-thrift,cpu,42.99998258498964,46.99998771999066,28.99999905499944,31.99999831999872,99.0,99.0
SN,nginx-thrift,memory,62.99997992398499,65.99998339398324,7.999997983998493,9.999994249994199,99.0,99.0
SN,post-storage-memcached,cpu,16.99980133940799,27.499894249683173,16.0,24.499964561893826,99.0,99.0
SN,post-storage-memcached,memory,,0.0,,61.99999814999987,,99.0
SN,post-storage-service,cpu,40.49996651194964,42.99997175595786,30.49999227198838,32.99999383599081,99.0,99.0
SN,post-storage-service,memory,6.4998874998875,9.499874167810749,2.5000225000225,5.5,99.0,99.0
SN,social-graph-redis,cpu,3.9997179991551253,8.499742085224193,1.0,4.500000000000001,99.0,99.0
SN,social-graph-redis,memory,2.999712095124769,2.999712095124769,0.0,0.0,99.0,99.0
SN,social-graph-service,cpu,13.999881025822848,29.499918756879268,5.9999999209998816,15.49999997299996,99.0,99.0
SN,social-graph-service,memory,2.9998559997834233,4.9998619997941045,0.0,2.0,99.0,99.0
SN,text-service,cpu,26.99990874386293,51.99998408797622,11.000000122000184,33.99999599599402,99.0,99.0
SN,text-service,memory,2.9998574997862493,4.9998619997941045,1.0,2.0,99.0,99.0
SN,unique-id-service,cpu,3.499860499790192,8.499872669806457,2.5000000000000004,5.500000085000129,99.0,99.0
SN,unique-id-service,memory,0.9998529997747957,1.4998544512832779,0.0,0.4999999902999855,99.0,99.0
SN,url-shorten-memcached,cpu,0.0,0.0,0.0002969991208826022,0.0002969991208826022,99.0,99.0
SN,url-shorten-memcached,memory,0.9997059991174092,0.9997059991174092,0.0,0.0,99.0,99.0
SN,url-shorten-service,cpu,11.999880639818572,28.499917307376375,7.000000160000242,15.499999972499959,99.0,99.0
SN,url-shorten-service,memory,3.4998574997862493,3.9998589997896277,0.5,1.0,99.0,99.0
SN,user-memcached,cpu,0.0,19.499790384364864,2.0,9.500000385001167,10.0,99.0
SN,user-memcached,memory,1.999712095124769,1.999712095124769,1.0,1.0,99.0,99.0
SN,user-mention-service,cpu,15.499883960830351,29.499918756879268,6.499999768999662,15.49999997299996,99.0,99.0
SN,user-mention-service,memory,3.4998574997862493,3.4998574997862493,0.5,0.5,99.0,99.0
SN,user-service,cpu,3.499860499790192,6.999868175798572,2.5000000000000004,4.000000088000134,99.0,99.0
SN,user-service,memory,1.9998559997834235,2.9998559997834233,1.0,0.0,99.0,99.0
SN,user-timeline-redis,cpu,13.499766077291682,30.999905835716003,7.500000234000709,25.99996883590601,99.0,99.0
SN,user-timeline-redis,memory,0.0,0.0,48.499997979999975,65.33333535333335,99.0,99.0
SN,user-timeline-service,cpu,27.499913724868343,28.999938786907386,13.500000261000396,29.000000287000432,99.0,99.0
SN,user-timeline-service,memory,36.999953747930434,,31.000000124000188,,99.0,
TS,teastore-auth,cpu,24.499616189690997,50.99992245453434,10.500000448002694,34.99999967499805,99.0,99.0
TS,teastore-auth,memory,28.999585100520147,29.49959247355158,1.0,1.5,99.0,99.0
TS,teastore-db,cpu,2.9994359966137236,5.4994601767394675,2.0,3.500000180001087,99.0,99.0
TS,teastore-db,memory,2.9994239965347633,3.49942985409908,0.0,0.4999999809998867,99.0,99.0
TS,teastore-image,cpu,39.49974801948862,,17.50000010500063,,99.0,
TS,teastore-image,memory,44.499687842129546,49.99985899957756,2.5,2.0,99.0,99.0
TS,teastore-persistence,cpu,34.999699998199986,0.0,14.0,53.66666418844449,99.0,99.0
TS,teastore-persistence,memory,33.499621147235594,0.0,2.4999999684998118,17.66666648088889,99.0,43.0
TS,teastore-recommender,cpu,0.0,25.999663661987352,11.499999945749998,16.99999988799933,27.0,99.0
TS,teastore-recommender,memory,30.999604393620032,46.499699998199986,2.0,2.5,99.0,99.0
TS,teastore-registry,cpu,5.9994779098716355,4.9994658188120065,5.999999912999479,4.999999821998938,99.0,99.0
TS,teastore-registry,memory,17.49954399727128,16.999538382227986,5.499999923999545,5.0,99.0,99.0
TS,teastore-webui,cpu,0.0,27.500000424999996,41.99999943000001,37.500000424999996,99.0,99.0
TS,teastore-webui,memory,57.999962693955496,58.499964282957215,18.00000915401092,18.50000872301045,99.0,99.0


==> data/slo-sweep-OB-AWS.csv <==
env,slo,sim_cost,real_cost
dedicated,90,16.14,17.192452431289635
dedicated,100,16.14,17.35160676532769
dedicated,150,16.14,17.30190274841437
dedicated,200,16.14,17.215665961945025
dedicated,250,16.14,17.33713080168776
dedicated,300,16.14,17.668879492600418
shared,90,22.0441935483871,27.065771670190273
shared,100,22.0441935483871,nan
shared,150,22.0441935483871,24.236122881355925
shared,200,22.0441935483871,27.66896405919661
shared,250,22.0441935483871,26.40856236786469
shared,300,22.0441935483871,22.681758474576267

